Insertion Transformer: Flexible Sequence Generation via Insertion Operations

We present the Insertion Transformer, an iterative, partially autoregressive model for sequence generation based on insertion operations. Unlike typical autoregressive models which rely on a fixed, often left-to-right ordering of the output, our approach accommodates arbitrary orderings by allowing for tokens to be inserted anywhere in the sequence during decoding. This flexibility confers a number of advantages: for instance, not only can our model be trained to follow specific orderings such as left-to-right generation or a binary tree traversal, but it can also be trained to maximize entropy over all valid insertions for robustness. In addition, our model seamlessly accommodates both fully autoregressive generation (one insertion at a time) and partially autoregressive generation (simultaneous insertions at multiple locations). We validate our approach by analyzing its performance on the WMT 2014 English-German machine translation task under various settings for training and decoding. We find that the Insertion Transformer outperforms many prior non-autoregressive approaches to translation at comparable or better levels of parallelism, and successfully recovers the performance of the original Transformer while requiring only logarithmically many iterations during decoding.

==> parallel-decoding-steps-btree.txt <==
# Data extracted from newstest2013.en.transformer_insertion.transformer_base_insertion_valid_eos.translate_ende_wmt_distill32k.btree_scalefixed_tau20_distill_0116_210509.batch_size=1,beam_size=1,eos_penalty=2.0,block_size=999.log

length num_steps min_steps
121 9 7
125 10 7
102 9 7
127 9 7
110 10 7
127 9 7
97 9 7
96 9 7
103 10 7
98 10 7
76 8 7
88 8 7
105 13 7
100 9 7
68 8 7
84 9 7
85 8 7
75 8 7
87 9 7
80 9 7
73 8 7
75 10 7
72 8 7
99 9 7
86 9 7
77 9 7
74 8 7
74 8 7
66 8 7
67 10 7
72 9 7
68 8 7
75 8 7
75 8 7
73 8 7
65 9 7
76 10 7
69 8 7
78 8 7
59 10 6
81 9 7
56 8 6
30 7 5
75 8 7
69 8 7
66 8 7
74 9 7
73 9 7
78 9 7
65 8 7
65 8 7
63 8 6
66 8 7
53 8 6
49 7 6
60 8 6
91 11 7
95 8 7
79 8 7
68 9 7
65 10 7
70 9 7
75 11 7
78 8 7
78 9 7
67 8 7
75 9 7
73 8 7
69 8 7
75 10 7
58 7 6
69 8 7
72 10 7
62 8 6
56 9 6
59 9 6
67 10 7
59 8 6
50 8 6
64 9 7
64 10 7
64 9 7
69 9 7
68 8 7
76 9 7
56 8 6
59 8 6
57 8 6
55 7 6
76 8 7
53 7 6
74 8 7
61 8 6
67 8 7
74 8 7
62 10 6
56 8 6
62 8 6
59 9 6
52 8 6
68 8 7
64 9 7
49 8 6
62 8 6
69 8 7
62 8 6
54 7 6
28 6 5
60 7 6
61 8 6
68 9 7
65 9 7
54 8 6
72 8 7
48 8 6
53 8 6
60 8 6
59 10 6
62 8 6
70 8 7
70 8 7
56 8 6
56 7 6
63 9 6
62 7 6
49 8 6
56 8 6
66 10 7
60 8 6
64 8 7
68 9 7
48 7 6
60 8 6
50 8 6
68 9 7
55 8 6
64 9 7
60 8 6
67 8 7
54 8 6
63 8 6
58 8 6
50 8 6
67 8 7
55 7 6
66 8 7
49 9 6
70 9 7
74 8 7
46 9 6
57 8 6
48 8 6
52 9 6
66 8 7
47 7 6
66 8 7
52 7 6
54 7 6
49 8 6
59 9 6
54 8 6
55 8 6
58 7 6
57 8 6
61 8 6
49 7 6
64 9 7
63 11 6
59 10 6
48 7 6
59 11 6
57 8 6
60 8 6
58 8 6
50 8 6
49 8 6
53 8 6
45 8 6
53 7 6
43 8 6
60 8 6
49 8 6
56 9 6
60 8 6
68 8 7
67 8 7
42 7 6
51 8 6
56 10 6
49 8 6
66 10 7
57 8 6
46 8 6
63 8 6
59 7 6
59 7 6
56 9 6
65 7 7
51 8 6
53 8 6
62 8 6
44 8 6
43 7 6
43 8 6
50 8 6
65 8 7
37 6 6
45 8 6
49 8 6
41 7 6
52 9 6
51 8 6
46 7 6
46 7 6
44 8 6
41 7 6
46 7 6
58 8 6
49 7 6
46 8 6
41 8 6
52 8 6
73 8 7
46 7 6
44 8 6
45 8 6
47 7 6
42 7 6
46 7 6
59 9 6
46 6 6
43 7 6
45 7 6
43 8 6
48 7 6
46 7 6
47 7 6
61 9 6
59 8 6
48 8 6
44 9 6
43 7 6
43 8 6
59 9 6
50 8 6
42 7 6
41 7 6
49 8 6
68 8 7
42 7 6
38 7 6
40 7 6
44 7 6
49 7 6
59 7 6
65 8 7
54 7 6
58 8 6
47 8 6
55 8 6
52 9 6
48 8 6
47 9 6
37 7 6
55 8 6
55 7 6
45 7 6
50 7 6
38 7 6
50 9 6
41 7 6
48 9 6
34 7 6
41 8 6
43 8 6
44 7 6
50 8 6
54 10 6
44 8 6
51 7 6
48 7 6
40 7 6
45 8 6
38 7 6
47 7 6
31 6 5
54 7 6
43 7 6
19 5 5
52 7 6
49 7 6
46 7 6
57 8 6
52 8 6
54 8 6
48 7 6
52 8 6
51 7 6
48 8 6
41 7 6
52 7 6
43 7 6
50 9 6
42 7 6
51 8 6
52 7 6
66 8 7
43 7 6
49 8 6
39 8 6
47 7 6
46 7 6
34 8 6
44 7 6
33 7 6
41 7 6
54 8 6
58 9 6
37 7 6
39 8 6
39 7 6
39 7 6
40 8 6
40 7 6
47 8 6
45 7 6
48 7 6
31 7 5
41 7 6
48 8 6
37 7 6
46 8 6
46 8 6
51 8 6
45 9 6
43 7 6
38 7 6
46 8 6
43 7 6
53 7 6
42 8 6
41 8 6
57 8 6
43 8 6
46 7 6
40 7 6
36 7 6
34 7 6
43 9 6
45 7 6
39 8 6
36 6 6
34 6 6
43 7 6
41 7 6
#149 32 8
35 7 6
41 7 6
36 7 6
38 7 6
42 7 6
49 8 6
48 8 6
39 7 6
37 7 6
39 8 6
35 8 6
40 8 6
68 8 7
45 7 6
40 7 6
41 7 6
42 8 6
47 7 6
40 7 6
60 8 6
48 7 6
46 9 6
47 8 6
43 8 6
46 7 6
51 7 6
43 8 6
47 7 6
33 7 6
42 7 6
47 8 6
38 8 6
42 8 6
50 7 6
39 7 6
40 7 6
40 7 6
51 9 6
36 8 6
37 8 6
40 7 6
49 8 6
41 7 6
40 8 6
40 8 6
47 7 6
44 7 6
45 9 6
37 8 6
35 7 6
42 8 6
46 7 6
48 7 6
37 8 6
45 7 6
39 7 6
41 8 6
46 7 6
41 7 6
34 7 6
36 8 6
37 6 6
8 4 4
31 7 5
46 9 6
44 8 6
38 7 6
47 8 6
53 7 6
45 7 6
44 9 6
46 7 6
33 7 6
38 8 6
38 7 6
46 7 6
38 7 6
36 7 6
41 8 6
44 8 6
37 7 6
41 7 6
43 7 6
44 9 6
59 10 6
41 7 6
36 7 6
43 8 6
50 8 6
40 7 6
40 7 6
39 7 6
35 7 6
50 8 6
34 7 6
39 6 6
42 7 6
42 7 6
42 7 6
48 7 6
39 7 6
39 6 6
49 7 6
41 7 6
31 7 5
32 6 6
35 8 6
35 6 6
36 7 6
43 9 6
58 8 6
44 7 6
40 7 6
30 6 5
37 7 6
36 7 6
40 8 6
37 7 6
39 7 6
43 7 6
33 6 6
40 7 6
41 7 6
46 7 6
43 7 6
49 8 6
44 8 6
49 7 6
46 8 6
61 8 6
32 6 6
53 7 6
38 7 6
36 6 6
44 8 6
51 7 6
44 7 6
45 7 6
40 7 6
40 7 6
51 8 6
39 8 6
38 6 6
41 8 6
45 9 6
35 7 6
40 7 6
45 7 6
31 7 5
33 6 6
29 6 5
42 7 6
41 7 6
32 8 6
43 7 6
33 7 6
33 6 6
36 7 6
44 9 6
40 7 6
34 7 6
33 7 6
60 7 6
45 7 6
41 7 6
32 7 6
46 7 6
35 7 6
23 6 5
39 8 6
42 7 6
40 7 6
40 7 6
49 8 6
37 7 6
42 8 6
49 8 6
50 8 6
38 7 6
41 7 6
31 7 5
39 7 6
30 7 5
37 7 6
37 7 6
35 7 6
44 7 6
45 7 6
29 6 5
33 6 6
45 8 6
34 7 6
46 7 6
34 7 6
46 7 6
40 7 6
55 7 6
43 7 6
48 7 6
39 7 6
37 8 6
50 7 6
43 8 6
47 7 6
37 8 6
41 8 6
33 6 6
35 7 6
34 7 6
36 7 6
48 7 6
43 7 6
45 7 6
48 8 6
37 7 6
36 8 6
37 6 6
44 8 6
40 7 6
36 7 6
32 7 6
34 7 6
33 7 6
38 7 6
31 7 5
39 7 6
40 7 6
40 7 6
31 7 5
37 8 6
30 6 5
41 8 6
35 7 6
37 6 6
40 8 6
33 7 6
31 7 5
41 8 6
38 8 6
34 7 6
35 7 6
35 7 6
35 7 6
36 7 6
35 6 6
37 7 6
39 8 6
33 7 6
38 6 6
38 8 6
41 8 6
46 7 6
43 9 6
44 7 6
28 6 5
33 7 6
44 7 6
42 8 6
33 7 6
36 6 6
42 7 6
33 7 6
37 6 6
35 7 6
40 8 6
39 7 6
38 7 6
31 6 5
42 9 6
39 7 6
38 7 6
33 7 6
42 7 6
29 7 5
35 7 6
35 7 6
35 8 6
43 8 6
39 7 6
33 7 6
27 7 5
34 6 6
28 6 5
42 7 6
45 7 6
36 6 6
42 7 6
35 8 6
31 7 5
28 7 5
37 7 6
30 6 5
32 6 6
30 7 5
29 6 5
35 6 6
43 7 6
29 7 5
33 8 6
35 7 6
35 6 6
27 6 5
39 10 6
41 7 6
30 6 5
21 6 5
34 7 6
38 7 6
41 8 6
36 7 6
41 7 6
36 7 6
42 7 6
29 6 5
39 7 6
36 7 6
35 7 6
28 6 5
44 8 6
44 7 6
46 9 6
28 6 5
36 6 6
35 7 6
31 7 5
31 8 5
37 7 6
35 7 6
36 8 6
45 7 6
38 7 6
32 6 6
33 7 6
32 7 6
35 6 6
28 6 5
36 6 6
35 6 6
36 8 6
36 7 6
36 7 6
43 9 6
46 8 6
38 8 6
42 7 6
36 8 6
32 8 6
35 7 6
39 8 6
45 9 6
34 7 6
41 7 6
42 8 6
45 7 6
39 7 6
34 7 6
41 8 6
36 6 6
41 7 6
43 7 6
27 6 5
34 8 6
33 6 6
32 7 6
31 7 5
30 6 5
38 8 6
25 6 5
31 7 5
53 9 6
33 7 6
35 8 6
36 7 6
33 6 6
37 7 6
33 6 6
38 7 6
47 8 6
32 7 6
32 7 6
36 8 6
34 7 6
35 8 6
39 8 6
26 7 5
40 7 6
10 4 4
38 6 6
33 8 6
34 6 6
44 8 6
32 6 6
31 7 5
39 8 6
46 7 6
35 9 6
39 7 6
35 6 6
43 10 6
35 7 6
34 8 6
37 7 6
27 6 5
32 7 6
33 6 6
30 6 5
29 6 5
29 7 5
26 6 5
36 7 6
31 7 5
28 6 5
35 7 6
39 7 6
27 7 5
27 6 5
38 8 6
32 8 6
35 7 6
35 7 6
30 6 5
29 6 5
31 6 5
30 7 5
34 7 6
43 9 6
32 7 6
29 8 5
38 7 6
16 5 5
24 6 5
32 6 6
42 7 6
32 6 6
27 7 5
32 6 6
20 5 5
36 6 6
36 7 6
38 7 6
30 6 5
33 6 6
26 6 5
42 7 6
32 8 6
30 6 5
29 6 5
47 8 6
35 7 6
30 6 5
41 6 6
29 7 5
28 6 5
27 7 5
33 6 6
32 6 6
35 6 6
30 7 5
31 7 5
38 9 6
32 7 6
32 8 6
30 6 5
34 7 6
37 7 6
41 8 6
36 6 6
38 7 6
39 6 6
29 6 5
34 7 6
32 6 6
35 7 6
33 7 6
29 6 5
32 7 6
30 6 5
31 6 5
29 7 5
35 7 6
30 7 5
36 8 6
29 7 5
39 7 6
30 7 5
28 6 5
20 5 5
25 6 5
28 7 5
35 7 6
26 6 5
33 7 6
38 7 6
25 6 5
43 8 6
32 7 6
27 7 5
33 9 6
26 6 5
27 7 5
31 7 5
20 6 5
24 6 5
30 7 5
36 7 6
23 6 5
27 7 5
25 6 5
27 6 5
28 7 5
31 6 5
25 5 5
37 8 6
32 6 6
27 6 5
42 8 6
40 7 6
39 7 6
31 7 5
28 7 5
28 6 5
32 8 6
29 7 5
33 6 6
30 6 5
30 6 5
23 5 5
41 14 6
29 6 5
34 6 6
33 7 6
30 7 5
29 8 5
28 6 5
36 7 6
38 7 6
33 7 6
43 7 6
28 6 5
32 6 6
40 7 6
28 8 5
29 7 5
32 6 6
35 8 6
37 8 6
31 6 5
33 7 6
23 5 5
29 6 5
28 6 5
28 6 5
27 7 5
26 6 5
27 6 5
31 7 5
37 7 6
25 6 5
30 6 5
32 7 6
27 7 5
29 6 5
33 7 6
23 6 5
23 6 5
26 6 5
37 8 6
25 7 5
25 6 5
22 6 5
22 6 5
29 7 5
31 6 5
39 7 6
26 6 5
43 8 6
22 6 5
25 6 5
25 6 5
19 5 5
30 8 5
33 7 6
29 6 5
25 6 5
33 6 6
43 7 6
39 8 6
33 6 6
32 7 6
29 6 5
23 6 5
35 6 6
26 6 5
26 6 5
29 6 5
29 7 5
26 6 5
37 7 6
31 6 5
27 6 5
27 6 5
28 6 5
34 7 6
36 8 6
31 6 5
31 7 5
21 7 5
31 6 5
37 9 6
29 7 5
35 7 6
31 6 5
31 7 5
35 7 6
54 8 6
26 6 5
27 6 5
34 7 6
35 8 6
30 6 5
35 8 6
33 6 6
39 7 6
31 6 5
26 7 5
33 6 6
26 6 5
39 8 6
33 6 6
34 9 6
21 5 5
28 7 5
40 8 6
34 7 6
33 7 6
35 7 6
25 5 5
34 8 6
32 7 6
31 8 5
30 8 5
31 6 5
35 7 6
34 8 6
30 6 5
31 7 5
25 7 5
35 7 6
29 8 5
26 7 5
21 6 5
27 7 5
27 6 5
34 6 6
29 6 5
25 6 5
33 6 6
26 6 5
39 8 6
46 8 6
32 6 6
25 6 5
23 6 5
27 6 5
26 6 5
28 6 5
22 6 5
28 7 5
30 6 5
34 6 6
29 6 5
28 6 5
32 7 6
29 7 5
35 7 6
24 6 5
32 7 6
27 7 5
30 7 5
31 7 5
27 6 5
28 8 5
33 7 6
27 7 5
25 6 5
42 7 6
29 7 5
33 7 6
25 6 5
33 7 6
32 7 6
49 8 6
21 6 5
26 6 5
32 6 6
30 6 5
34 7 6
24 5 5
12 5 4
29 8 5
23 6 5
27 6 5
31 7 5
31 6 5
24 7 5
30 6 5
32 6 6
34 7 6
24 6 5
32 6 6
27 6 5
29 6 5
29 6 5
33 6 6
31 7 5
31 7 5
31 6 5
28 7 5
27 6 5
20 6 5
22 6 5
26 6 5
31 7 5
29 6 5
27 6 5
34 7 6
26 9 5
25 6 5
31 7 5
26 6 5
24 6 5
30 7 5
32 7 6
18 5 5
29 8 5
33 7 6
27 7 5
28 7 5
27 6 5
27 7 5
28 6 5
28 6 5
27 6 5
28 7 5
41 7 6
22 5 5
27 6 5
24 6 5
29 6 5
28 6 5
30 6 5
21 5 5
29 8 5
29 7 5
30 7 5
31 7 5
35 7 6
27 7 5
31 7 5
30 7 5
29 7 5
26 6 5
34 6 6
26 6 5
27 6 5
30 6 5
28 8 5
31 7 5
36 7 6
26 7 5
20 7 5
26 7 5
25 8 5
22 6 5
22 6 5
50 9 6
24 6 5
29 8 5
32 7 6
27 7 5
29 7 5
29 6 5
27 6 5
23 6 5
27 6 5
31 7 5
24 6 5
36 7 6
35 7 6
25 7 5
27 6 5
30 7 5
28 6 5
32 6 6
27 7 5
32 6 6
27 6 5
27 6 5
34 7 6
31 7 5
31 6 5
30 7 5
24 6 5
53 8 6
28 8 5
31 6 5
26 6 5
30 7 5
22 6 5
36 7 6
26 9 5
30 6 5
29 7 5
32 6 6
24 6 5
26 7 5
26 7 5
29 6 5
26 6 5
30 6 5
24 6 5
24 5 5
22 6 5
27 6 5
31 6 5
26 6 5
28 6 5
35 7 6
25 6 5
37 8 6
27 6 5
27 6 5
32 7 6
29 7 5
23 6 5
25 6 5
20 6 5
27 6 5
28 6 5
25 6 5
24 8 5
29 6 5
25 6 5
33 7 6
27 6 5
28 6 5
23 6 5
23 6 5
31 7 5
26 6 5
23 6 5
21 5 5
23 6 5
27 6 5
31 8 5
29 6 5
29 8 5
29 7 5
28 6 5
18 5 5
50 8 6
25 5 5
23 5 5
19 5 5
17 7 5
29 7 5
23 8 5
23 6 5
20 6 5
23 6 5
21 7 5
29 7 5
22 6 5
27 7 5
20 6 5
17 5 5
24 6 5
34 7 6
25 6 5
29 6 5
20 7 5
27 6 5
13 5 4
24 6 5
22 6 5
19 6 5
30 7 5
33 7 6
32 8 6
30 7 5
32 6 6
22 5 5
22 6 5
21 7 5
37 7 6
19 5 5
35 6 6
27 9 5
20 5 5
31 6 5
21 7 5
21 5 5
34 7 6
26 6 5
25 6 5
30 7 5
28 8 5
21 6 5
34 7 6
31 7 5
25 6 5
25 6 5
19 6 5
32 6 6
18 6 5
20 5 5
27 6 5
26 7 5
22 5 5
25 5 5
30 6 5
35 7 6
28 7 5
23 6 5
33 7 6
22 6 5
30 6 5
23 6 5
19 6 5
27 7 5
29 6 5
26 6 5
23 6 5
18 6 5
22 6 5
27 6 5
35 7 6
29 7 5
31 7 5
22 6 5
34 6 6
36 7 6
34 7 6
28 9 5
27 7 5
21 7 5
26 6 5
27 7 5
29 6 5
27 6 5
31 7 5
28 7 5
25 6 5
26 6 5
26 6 5
30 8 5
24 7 5
25 7 5
26 7 5
23 7 5
22 6 5
24 6 5
28 7 5
25 6 5
30 6 5
24 6 5
23 6 5
20 5 5
27 7 5
17 5 5
20 5 5
23 6 5
23 7 5
20 5 5
27 6 5
20 6 5
30 6 5
24 7 5
24 6 5
32 7 6
22 5 5
24 6 5
19 5 5
26 7 5
26 7 5
26 7 5
26 7 5
30 6 5
21 7 5
22 6 5
35 6 6
20 6 5
23 6 5
31 6 5
16 5 5
19 6 5
20 6 5
27 6 5
24 6 5
23 6 5
18 5 5
17 6 5
26 6 5
28 7 5
23 6 5
25 6 5
24 6 5
35 8 6
26 8 5
36 8 6
32 7 6
26 6 5
24 5 5
22 6 5
29 6 5
25 6 5
29 6 5
25 8 5
24 6 5
21 6 5
22 6 5
17 6 5
27 7 5
20 5 5
20 5 5
29 7 5
20 6 5
23 5 5
27 7 5
25 7 5
25 6 5
23 7 5
25 6 5
30 7 5
15 5 4
22 6 5
18 5 5
28 7 5
21 5 5
19 5 5
23 5 5
26 6 5
21 6 5
28 6 5
28 7 5
25 6 5
20 6 5
34 7 6
25 6 5
27 6 5
27 6 5
27 6 5
36 6 6
33 6 6
23 6 5
25 7 5
22 6 5
20 5 5
24 6 5
25 7 5
28 7 5
36 7 6
29 7 5
21 6 5
30 6 5
21 7 5
20 6 5
28 8 5
22 6 5
28 6 5
26 7 5
23 5 5
23 7 5
24 6 5
21 5 5
33 6 6
22 7 5
23 5 5
27 7 5
24 6 5
27 6 5
29 6 5
26 8 5
32 6 6
22 6 5
24 5 5
28 6 5
21 6 5
29 7 5
21 6 5
21 5 5
26 6 5
16 5 5
22 5 5
17 5 5
21 6 5
16 5 5
37 6 6
30 6 5
21 5 5
16 6 5
18 5 5
24 7 5
17 5 5
17 6 5
19 6 5
25 6 5
25 6 5
24 7 5
24 7 5
15 6 4
24 6 5
28 6 5
21 6 5
18 6 5
27 7 5
28 6 5
23 5 5
26 6 5
25 6 5
25 6 5
24 7 5
23 6 5
25 6 5
38 7 6
22 6 5
27 6 5
29 7 5
25 6 5
18 5 5
23 6 5
23 6 5
22 6 5
24 7 5
45 8 6
22 6 5
20 6 5
20 5 5
18 6 5
25 7 5
35 7 6
23 6 5
22 6 5
27 7 5
26 7 5
24 6 5
26 7 5
20 6 5
35 7 6
24 5 5
31 8 5
19 5 5
20 6 5
26 7 5
22 6 5
17 5 5
30 6 5
22 6 5
17 5 5
23 6 5
19 6 5
28 7 5
17 5 5
23 6 5
25 8 5
24 6 5
28 7 5
27 6 5
23 7 5
20 6 5
22 6 5
25 6 5
30 9 5
24 6 5
23 6 5
20 6 5
27 6 5
20 6 5
28 7 5
23 7 5
24 6 5
18 5 5
30 8 5
27 7 5
28 6 5
19 6 5
17 5 5
28 8 5
28 7 5
25 6 5
32 7 6
25 7 5
25 7 5
25 6 5
20 6 5
28 6 5
27 6 5
25 7 5
18 6 5
22 6 5
27 6 5
24 6 5
22 5 5
26 6 5
21 6 5
20 7 5
28 6 5
28 7 5
24 8 5
14 5 4
14 5 4
23 5 5
20 5 5
14 5 4
23 6 5
19 5 5
22 6 5
26 7 5
30 6 5
21 6 5
29 7 5
24 6 5
27 7 5
17 5 5
19 6 5
21 7 5
18 5 5
20 5 5
27 6 5
20 6 5
26 6 5
29 6 5
20 6 5
31 6 5
29 7 5
17 6 5
30 6 5
22 7 5
21 5 5
22 5 5
28 6 5
20 5 5
22 6 5
25 6 5
27 6 5
26 8 5
20 5 5
30 6 5
21 5 5
15 5 4
22 6 5
17 5 5
18 6 5
21 5 5
22 5 5
25 7 5
18 5 5
18 5 5
20 5 5
26 6 5
33 6 6
13 4 4
29 6 5
22 6 5
22 6 5
22 6 5
21 6 5
22 6 5
19 6 5
26 6 5
25 6 5
21 6 5
26 7 5
25 7 5
24 7 5
20 6 5
21 7 5
17 5 5
15 5 4
25 6 5
25 6 5
24 6 5
19 6 5
15 5 4
16 5 5
26 6 5
24 6 5
21 6 5
27 6 5
32 7 6
25 6 5
18 6 5
19 5 5
22 6 5
22 5 5
19 6 5
18 6 5
22 6 5
24 6 5
16 5 5
22 6 5
20 6 5
25 6 5
20 6 5
22 6 5
17 5 5
20 5 5
19 6 5
20 6 5
19 5 5
41 7 6
31 9 5
20 7 5
30 6 5
19 7 5
25 6 5
23 5 5
22 6 5
22 5 5
21 6 5
16 5 5
20 6 5
23 6 5
24 6 5
22 5 5
24 7 5
20 5 5
24 6 5
24 6 5
23 6 5
21 6 5
27 6 5
16 5 5
15 5 4
21 6 5
23 6 5
23 6 5
22 5 5
21 6 5
18 5 5
12 5 4
20 6 5
20 6 5
22 5 5
14 5 4
18 5 5
22 5 5
18 6 5
15 5 4
18 5 5
15 5 4
25 7 5
20 6 5
17 7 5
15 5 4
18 5 5
17 5 5
17 6 5
14 5 4
19 5 5
19 5 5
22 6 5
21 7 5
20 6 5
20 6 5
17 5 5
16 5 5
19 6 5
16 5 5
17 5 5
19 5 5
17 5 5
18 6 5
17 6 5
19 5 5
19 7 5
16 5 5
20 6 5
20 6 5
18 6 5
18 7 5
21 5 5
19 6 5
23 7 5
20 6 5
23 6 5
16 5 5
25 8 5
15 5 4
22 6 5
24 6 5
25 6 5
19 6 5
26 6 5
20 5 5
20 6 5
22 6 5
28 6 5
31 6 5
24 7 5
27 6 5
29 6 5
25 6 5
20 5 5
26 6 5
21 6 5
24 9 5
19 6 5
22 5 5
25 6 5
19 5 5
18 5 5
22 5 5
25 8 5
15 5 4
19 6 5
25 6 5
26 7 5
17 5 5
22 6 5
19 5 5
16 5 5
16 5 5
22 6 5
20 6 5
24 6 5
28 6 5
25 6 5
22 6 5
18 6 5
20 6 5
26 6 5
12 5 4
16 5 5
26 7 5
17 6 5
20 6 5
19 5 5
17 6 5
24 6 5
28 7 5
25 7 5
20 5 5
19 7 5
17 5 5
16 5 5
19 6 5
18 7 5
26 5 5
20 6 5
24 6 5
23 6 5
18 6 5
22 6 5
17 5 5
16 6 5
26 6 5
19 5 5
16 5 5
27 6 5
22 7 5
22 6 5
21 5 5
22 6 5
18 6 5
26 6 5
20 5 5
20 6 5
14 6 4
16 5 5
14 5 4
19 6 5
17 6 5
23 6 5
16 5 5
14 6 4
19 6 5
24 6 5
18 6 5
23 7 5
20 5 5
17 6 5
17 5 5
13 5 4
17 6 5
22 6 5
18 6 5
15 5 4
17 7 5
19 6 5
21 6 5
25 6 5
16 5 5
23 7 5
19 5 5
20 5 5
19 5 5
17 5 5
21 7 5
21 6 5
16 6 5
22 5 5
19 6 5
20 5 5
24 6 5
21 6 5
26 6 5
18 6 5
21 5 5
17 5 5
18 6 5
22 7 5
21 6 5
14 4 4
16 6 5
21 5 5
15 6 4
22 5 5
21 7 5
16 5 5
26 6 5
22 8 5
21 6 5
15 5 4
15 5 4
17 6 5
33 8 6
16 5 5
16 6 5
17 7 5
17 5 5
19 6 5
24 7 5
22 6 5
15 5 4
13 5 4
20 6 5
25 6 5
16 5 5
18 6 5
18 5 5
14 5 4
26 7 5
23 7 5
16 7 5
17 5 5
18 5 5
16 5 5
17 5 5
22 6 5
12 4 4
14 6 4
16 5 5
22 6 5
24 6 5
16 5 5
22 7 5
16 5 5
17 6 5
16 5 5
21 5 5
19 5 5
15 5 4
15 5 4
25 6 5
13 5 4
23 6 5
14 5 4
16 5 5
19 6 5
17 6 5
14 4 4
17 6 5
18 7 5
28 6 5
18 6 5
25 7 5
20 6 5
22 5 5
19 6 5
17 5 5
21 6 5
14 5 4
19 6 5
17 5 5
24 6 5
13 5 4
12 5 4
18 5 5
23 6 5
22 7 5
25 7 5
28 7 5
20 6 5
19 6 5
20 5 5
23 6 5
17 6 5
15 5 4
15 5 4
12 5 4
13 6 4
15 5 4
19 5 5
17 5 5
12 5 4
26 6 5
12 5 4
17 6 5
13 5 4
18 6 5
28 7 5
18 5 5
15 5 4
20 6 5
19 5 5
18 5 5
21 5 5
20 6 5
22 6 5
17 6 5
19 7 5
22 7 5
21 6 5
20 6 5
16 6 5
20 5 5
19 5 5
16 5 5
15 5 4
14 5 4
15 6 4
19 5 5
15 5 4
19 6 5
24 6 5
18 5 5
16 5 5
15 5 4
16 5 5
15 6 4
17 5 5
15 5 4
20 6 5
19 7 5
18 6 5
25 8 5
19 6 5
18 5 5
16 5 5
14 4 4
19 7 5
17 7 5
15 6 4
26 6 5
18 6 5
29 8 5
20 6 5
21 6 5
21 6 5
24 6 5
18 5 5
17 5 5
17 6 5
15 5 4
19 6 5
27 6 5
16 5 5
22 5 5
19 6 5
13 5 4
16 5 5
18 5 5
17 6 5
22 6 5
19 7 5
20 6 5
25 6 5
18 5 5
17 5 5
17 5 5
15 7 4
20 6 5
18 6 5
12 5 4
16 5 5
18 5 5
17 5 5
17 5 5
20 6 5
14 5 4
18 5 5
16 5 5
12 4 4
19 6 5
17 5 5
15 5 4
10 4 4
16 7 5
17 5 5
22 8 5
22 6 5
16 5 5
17 5 5
16 7 5
21 5 5
20 7 5
16 6 5
17 5 5
19 6 5
16 5 5
17 5 5
15 6 4
16 6 5
16 5 5
15 5 4
19 7 5
16 5 5
16 6 5
24 6 5
19 5 5
19 6 5
17 5 5
15 5 4
21 6 5
10 4 4
13 6 4
17 5 5
15 6 4
17 5 5
23 7 5
26 6 5
13 4 4
18 5 5
10 5 4
17 6 5
19 7 5
25 7 5
15 5 4
18 6 5
17 5 5
21 6 5
19 6 5
18 5 5
18 6 5
14 5 4
19 6 5
18 5 5
18 5 5
14 5 4
15 5 4
18 5 5
13 6 4
18 6 5
25 7 5
15 5 4
16 6 5
13 6 4
16 5 5
18 5 5
14 5 4
19 7 5
28 6 5
17 5 5
22 6 5
17 5 5
18 7 5
17 6 5
14 5 4
14 5 4
16 6 5
14 5 4
15 5 4
13 5 4
10 4 4
16 5 5
16 5 5
14 5 4
12 4 4
13 5 4
22 5 5
17 5 5
17 5 5
15 5 4
13 5 4
17 6 5
11 4 4
11 5 4
10 4 4
20 6 5
14 5 4
10 4 4
23 7 5
14 5 4
14 5 4
18 5 5
14 5 4
18 6 5
21 7 5
21 6 5
13 5 4
13 5 4
22 7 5
13 4 4
13 5 4
18 5 5
15 5 4
17 8 5
14 5 4
16 6 5
19 6 5
19 6 5
12 5 4
12 4 4
19 5 5
21 6 5
18 6 5
16 5 5
17 6 5
18 5 5
21 5 5
20 6 5
22 6 5
15 6 4
11 5 4
22 6 5
19 5 5
15 5 4
13 5 4
21 7 5
15 5 4
15 5 4
19 6 5
22 6 5
24 6 5
19 6 5
16 5 5
13 5 4
19 6 5
17 7 5
14 4 4
15 5 4
13 5 4
11 5 4
19 6 5
20 6 5
18 5 5
18 5 5
14 5 4
22 8 5
16 5 5
12 4 4
15 5 4
17 6 5
20 7 5
17 5 5
18 6 5
11 4 4
10 4 4
9 4 4
20 5 5
13 6 4
17 6 5
17 5 5
14 6 4
13 5 4
18 6 5
12 5 4
14 5 4
12 5 4
19 6 5
16 6 5
18 5 5
18 6 5
15 5 4
14 7 4
17 5 5
16 5 5
12 5 4
8 4 4
19 6 5
17 5 5
17 7 5
17 6 5
22 6 5
21 6 5
20 5 5
12 5 4
16 5 5
9 4 4
14 5 4
21 5 5
19 6 5
13 5 4
17 5 5
18 6 5
14 5 4
14 5 4
16 5 5
15 5 4
16 5 5
11 4 4
22 6 5
13 5 4
13 5 4
17 5 5
18 5 5
24 6 5
12 5 4
13 5 4
17 6 5
17 5 5
10 4 4
13 5 4
13 5 4
19 5 5
13 5 4
17 5 5
19 6 5
11 6 4
13 5 4
12 5 4
14 6 4
21 6 5
16 5 5
12 5 4
13 5 4
17 7 5
17 6 5
11 4 4
19 5 5
14 5 4
14 5 4
16 6 5
11 5 4
23 5 5
12 5 4
16 8 5
15 5 4
12 5 4
14 5 4
10 4 4
17 5 5
14 5 4
12 5 4
21 5 5
23 7 5
13 6 4
12 6 4
19 6 5
17 7 5
11 4 4
12 5 4
13 5 4
12 5 4
12 5 4
15 5 4
13 5 4
11 5 4
15 6 4
13 5 4
15 5 4
13 5 4
13 4 4
15 5 4
15 6 4
14 7 4
14 5 4
12 5 4
10 4 4
8 5 4
11 5 4
10 4 4
12 4 4
16 6 5
12 4 4
11 4 4
13 5 4
14 5 4
13 5 4
12 5 4
16 5 5
14 5 4
10 4 4
12 4 4
11 5 4
14 4 4
13 5 4
13 5 4
12 4 4
13 4 4
18 5 5
15 5 4
10 4 4
20 6 5
13 5 4
11 4 4
23 7 5
21 6 5
20 8 5
17 6 5
12 5 4
20 7 5
16 5 5
10 6 4
18 5 5
14 5 4
10 4 4
13 4 4
11 5 4
24 6 5
13 6 4
12 5 4
24 6 5
16 6 5
19 6 5
13 5 4
12 4 4
12 5 4
11 4 4
15 5 4
12 6 4
19 6 5
16 5 5
18 6 5
18 6 5
13 5 4
15 5 4
14 5 4
11 5 4
15 6 4
12 5 4
18 5 5
12 5 4
15 5 4
13 5 4
15 5 4
12 4 4
16 5 5
14 5 4
16 5 5
11 4 4
23 7 5
13 5 4
17 5 5
12 5 4
17 6 5
17 6 5
12 4 4
13 6 4
14 5 4
12 5 4
20 7 5
11 5 4
14 6 4
10 4 4
12 5 4
11 4 4
9 4 4
17 5 5
15 5 4
11 5 4
14 6 4
12 5 4
17 7 5
13 5 4
12 5 4
13 5 4
13 5 4
14 6 4
14 5 4
18 7 5
13 5 4
11 5 4
13 5 4
11 5 4
19 6 5
11 5 4
13 6 4
11 4 4
19 5 5
10 4 4
12 6 4
19 6 5
12 5 4
16 5 5
12 4 4
13 5 4
12 5 4
12 5 4
11 5 4
18 5 5
13 6 4
16 6 5
10 5 4
10 4 4
14 5 4
11 5 4
9 4 4
12 4 4
9 4 4
12 5 4
13 5 4
14 6 4
12 5 4
10 5 4
11 4 4
18 6 5
19 5 5
18 7 5
12 5 4
14 5 4
16 6 5
13 5 4
14 7 4
10 4 4
15 6 4
10 4 4
17 7 5
20 6 5
11 5 4
11 4 4
15 5 4
11 4 4
12 5 4
7 4 3
10 4 4
20 6 5
11 5 4
10 4 4
11 5 4
14 5 4
18 5 5
14 5 4
12 5 4
12 5 4
10 4 4
15 7 4
15 5 4
13 6 4
15 7 4
11 4 4
10 5 4
13 5 4
13 5 4
15 5 4
14 5 4
11 5 4
13 5 4
11 4 4
11 5 4
11 5 4
9 5 4
13 5 4
14 5 4
13 6 4
12 4 4
14 5 4
11 6 4
15 5 4
14 5 4
15 5 4
12 5 4
15 5 4
12 6 4
12 5 4
11 4 4
5 3 3
11 5 4
16 6 5
15 5 4
9 4 4
13 5 4
8 4 4
10 5 4
12 5 4
11 5 4
12 5 4
14 6 4
9 5 4
10 4 4
12 5 4
13 5 4
13 7 4
14 5 4
14 5 4
15 5 4
12 5 4
13 5 4
10 4 4
11 5 4
8 4 4
13 6 4
11 5 4
12 6 4
12 5 4
17 6 5
11 5 4
21 8 5
16 6 5
11 5 4
17 6 5
8 4 4
15 6 4
15 5 4
11 4 4
12 7 4
16 5 5
14 5 4
12 5 4
13 5 4
11 5 4
9 4 4
14 6 4
11 5 4
11 4 4
11 5 4
10 5 4
8 4 4
15 6 4
9 4 4
9 4 4
14 6 4
8 4 4
7 3 3
11 4 4
12 5 4
12 5 4
8 4 4
10 4 4
19 6 5
9 4 4
11 4 4
10 4 4
10 5 4
12 5 4
14 5 4
8 4 4
11 4 4
13 6 4
10 6 4
10 5 4
10 6 4
9 4 4
10 4 4
9 5 4
14 5 4
9 4 4
12 5 4
12 5 4
14 4 4
9 4 4
10 5 4
12 5 4
13 5 4
10 5 4
16 6 5
11 5 4
12 6 4
13 6 4
12 5 4
11 5 4
11 4 4
11 5 4
9 4 4
12 4 4
8 4 4
10 4 4
11 4 4
11 5 4
15 5 4
10 4 4
13 5 4
16 5 5
7 4 3
8 5 4
11 4 4
9 5 4
9 4 4
12 5 4
8 4 4
10 5 4
18 5 5
8 4 4
15 5 4
11 6 4
8 4 4
9 4 4
11 5 4
12 6 4
13 5 4
11 5 4
12 5 4
12 5 4
12 5 4
9 4 4
9 5 4
12 5 4
17 6 5
8 4 4
13 4 4
9 4 4
6 3 3
9 4 4
12 5 4
11 5 4
10 4 4
10 4 4
11 5 4
13 5 4
9 4 4
12 6 4
10 5 4
24 6 5
19 7 5
9 5 4
15 5 4
7 4 3
12 4 4
11 4 4
8 4 4
8 5 4
12 4 4
11 4 4
15 6 4
10 4 4
8 4 4
7 5 3
11 5 4
8 4 4
6 3 3
10 5 4
9 4 4
14 5 4
6 3 3
8 4 4
7 4 3
14 5 4
11 5 4
14 7 4
13 5 4
11 5 4
10 4 4
7 4 3
10 6 4
9 4 4
13 5 4
13 5 4
10 4 4
9 4 4
9 4 4
8 4 4
9 5 4
8 4 4
11 5 4
11 5 4
8 4 4
10 4 4
12 5 4
12 5 4
10 4 4
8 4 4
11 5 4
8 5 4
11 5 4
11 4 4
8 4 4
8 4 4
9 4 4
11 4 4
12 5 4
11 4 4
12 5 4
13 4 4
9 4 4
11 5 4
10 5 4
10 4 4
10 5 4
11 4 4
9 4 4
7 4 3
11 4 4
7 4 3
9 4 4
14 5 4
9 5 4
6 3 3
8 4 4
7 4 3
9 4 4
10 5 4
17 7 5
8 4 4
8 4 4
12 5 4
9 4 4
12 5 4
8 5 4
16 7 5
9 5 4
8 4 4
9 4 4
10 4 4
8 4 4
6 3 3
10 4 4
8 4 4
9 4 4
5 3 3
8 4 4
7 5 3
9 5 4
9 5 4
7 4 3
8 4 4
10 4 4
6 3 3
12 7 4
10 4 4
10 4 4
9 4 4
8 4 4
8 4 4
14 6 4
10 5 4
10 4 4
8 4 4
13 7 4
11 4 4
6 4 3
7 4 3
6 4 3
8 4 4
12 6 4
8 5 4
6 3 3
9 4 4
8 4 4
11 4 4
7 4 3
6 3 3
7 4 3
9 4 4
8 4 4
6 3 3
8 4 4
9 4 4
10 4 4
11 4 4
9 4 4
7 5 3
9 4 4
5 3 3
11 4 4
7 4 3
7 4 3
10 4 4
5 3 3
6 4 3
6 4 3
10 5 4
8 4 4
10 5 4
10 6 4
5 3 3
9 5 4
7 4 3
10 5 4
7 4 3
6 3 3
9 4 4
5 3 3
6 4 3
6 4 3
17 6 5
7 4 3
9 5 4
7 4 3
8 4 4
6 3 3
8 4 4
7 3 3
5 4 3
7 3 3
10 5 4
9 5 4
8 4 4
11 4 4
6 3 3
8 4 4
7 4 3
8 4 4
7 4 3
6 3 3
11 4 4
6 4 3
6 3 3
6 3 3
6 3 3
7 4 3
9 5 4
6 3 3
5 3 3
8 5 4
9 4 4
12 5 4
6 4 3
9 5 4
7 4 3
9 4 4
6 4 3
6 3 3
5 4 3
6 4 3
8 4 4
8 4 4
7 3 3
6 4 3
8 4 4
7 3 3
9 4 4
8 4 4
8 4 4
7 4 3
10 4 4
8 4 4
7 3 3
8 4 4
6 3 3
4 3 3
5 3 3
5 3 3
8 5 4
7 4 3
6 3 3
7 4 3
8 4 4
6 4 3
6 5 3
7 6 3
7 4 3
8 4 4
9 4 4
9 6 4
6 5 3
5 4 3
6 4 3
10 6 4
6 4 3
8 4 4
5 3 3
9 6 4
8 4 4
6 3 3
6 4 3
7 3 3
7 4 3
5 3 3
6 3 3
5 3 3
5 4 3
6 4 3
9 4 4
6 3 3
9 5 4
6 3 3
6 4 3
6 5 3
8 5 4
7 4 3
8 4 4
6 3 3
8 5 4
6 4 3
6 3 3
6 3 3
7 3 3
7 4 3
8 5 4
6 4 3
6 5 3
6 4 3
4 3 3
5 3 3
4 4 3
3 2 2
7 4 3
6 4 3
7 4 3
6 5 3
5 3 3
6 4 3
7 3 3
4 3 3
3 3 2
2 2 2
5 3 3
9 4 4
4 3 3
7 4 3
5 3 3
5 4 3
5 3 3
6 4 3
4 3 3
3 2 2
2 2 2
2 2 2
2 2 2
4 3 3
4 3 3
5 4 3
6 3 3
4 3 3
4 3 3
3 2 2
4 3 3
3 3 2
4 4 3
2 2 2
3 2 2
5 3 3
6 3 3
1 1 1
2 2 2
2 2 2
4 3 3
2 2 2
8 5 4
2 2 2
3 3 2
2 2 2
1 1 1
3 3 2
3 3 2
1 1 1
2 2 2
2 2 2
1 1 1


==> parallel-decoding-steps-uniform.txt <==
# Data extracted from newstest2013.en.transformer_insertion.transformer_base_insertion_mean_full.translate_ende_wmt_distill32k.batch_size=1,beam_size=1,eos_penalty=1.5,block_size=999.log

length num_steps min_steps
#132 11 8
127 11 7
104 11 7
126 12 7
106 9 7
#148 11 8
101 12 7
105 11 7
104 12 7
108 10 7
79 11 7
88 10 7
95 11 7
113 10 7
66 11 7
81 13 7
85 10 7
86 16 7
107 10 7
76 10 7
76 11 7
79 10 7
77 12 7
98 11 7
90 11 7
72 12 7
85 11 7
75 10 7
63 9 6
85 11 7
75 10 7
69 12 7
72 10 7
69 9 7
73 10 7
70 11 7
87 11 7
75 12 7
86 11 7
64 9 7
75 10 7
60 10 6
33 8 6
72 11 7
71 11 7
72 10 7
73 11 7
71 10 7
73 10 7
72 10 7
69 11 7
67 10 7
78 11 7
55 10 6
46 8 6
73 11 7
88 14 7
97 10 7
73 12 7
66 10 7
74 9 7
76 12 7
77 11 7
77 9 7
84 10 7
62 12 6
71 11 7
69 11 7
75 11 7
79 10 7
66 11 7
71 10 7
80 10 7
58 10 6
62 10 6
68 11 7
67 11 7
55 8 6
55 9 6
69 11 7
66 11 7
66 10 7
62 9 6
79 9 7
72 12 7
59 12 6
55 11 6
68 10 7
54 10 6
68 9 7
52 9 6
72 12 7
68 12 7
66 10 7
77 10 7
70 10 7
62 10 6
60 8 6
65 10 7
55 12 6
75 10 7
75 13 7
52 10 6
60 9 6
83 13 7
63 11 6
49 11 6
29 8 5
66 10 7
58 9 6
57 11 6
77 10 7
51 9 6
82 13 7
47 9 6
55 9 6
60 12 6
61 10 6
70 9 7
60 9 6
67 10 7
57 11 6
65 11 7
61 9 6
65 12 7
49 10 6
59 11 6
67 11 7
58 8 6
80 10 7
62 9 6
55 10 6
55 9 6
54 12 6
73 12 7
57 9 6
60 11 6
61 11 6
50 10 6
53 10 6
76 10 7
54 10 6
51 10 6
70 10 7
49 12 6
65 14 7
45 10 6
74 10 7
80 10 7
47 9 6
56 12 6
43 8 6
62 10 6
66 10 7
50 10 6
68 10 7
48 9 6
59 9 6
57 9 6
58 10 6
56 12 6
66 10 7
69 11 7
55 10 6
62 9 6
51 9 6
53 10 6
57 8 6
70 10 7
46 9 6
51 9 6
54 12 6
60 11 6
59 12 6
48 9 6
49 9 6
50 10 6
47 9 6
57 12 6
36 10 6
58 10 6
53 11 6
77 11 7
54 9 6
38 10 6
61 12 6
45 9 6
52 12 6
54 10 6
50 10 6
77 9 7
64 9 7
52 9 6
71 11 7
55 10 6
58 8 6
72 11 7
52 9 6
47 8 6
49 10 6
63 10 6
44 9 6
51 8 6
41 10 6
54 11 6
74 9 7
40 8 6
46 10 6
48 9 6
29 8 5
46 9 6
54 10 6
46 10 6
46 13 6
46 9 6
41 10 6
47 9 6
54 9 6
51 8 6
47 12 6
47 10 6
55 10 6
70 14 7
45 10 6
48 9 6
42 9 6
54 10 6
40 8 6
46 9 6
59 10 6
52 9 6
42 9 6
49 9 6
49 9 6
54 10 6
53 10 6
50 8 6
58 8 6
56 10 6
52 10 6
60 10 6
47 8 6
42 10 6
58 10 6
43 11 6
52 12 6
45 8 6
50 12 6
64 11 7
46 9 6
36 8 6
42 8 6
42 8 6
51 10 6
58 10 6
58 9 6
53 13 6
65 10 7
55 11 6
52 8 6
53 9 6
50 9 6
54 10 6
34 9 6
53 10 6
56 9 6
41 12 6
56 9 6
39 7 6
54 12 6
46 10 6
46 13 6
42 9 6
39 9 6
42 8 6
41 8 6
55 9 6
63 8 6
53 10 6
50 11 6
51 9 6
40 9 6
53 8 6
39 8 6
47 9 6
30 7 5
57 11 6
40 9 6
28 10 5
52 8 6
53 9 6
45 12 6
67 12 7
50 9 6
48 8 6
50 9 6
15 6 4
52 11 6
49 8 6
46 9 6
46 9 6
43 9 6
38 8 6
45 10 6
49 10 6
54 10 6
69 9 7
40 11 6
52 9 6
41 9 6
44 9 6
47 10 6
39 8 6
43 11 6
43 9 6
41 8 6
56 11 6
69 10 7
37 8 6
35 8 6
49 9 6
37 9 6
44 8 6
38 8 6
52 10 6
60 12 6
47 9 6
33 7 6
33 7 6
40 10 6
35 9 6
47 12 6
46 10 6
48 10 6
46 10 6
43 9 6
39 9 6
48 10 6
49 11 6
56 10 6
41 9 6
41 9 6
54 9 6
44 12 6
54 11 6
38 9 6
35 12 6
33 10 6
43 9 6
49 9 6
38 9 6
36 13 6
33 11 6
44 8 6
33 10 6
58 14 6
33 11 6
41 8 6
35 10 6
37 8 6
41 9 6
51 11 6
46 8 6
50 13 6
45 8 6
41 10 6
38 8 6
47 9 6
62 11 6
43 8 6
35 8 6
42 9 6
44 11 6
50 11 6
42 9 6
56 10 6
50 9 6
47 10 6
49 11 6
51 10 6
48 10 6
38 9 6
44 10 6
55 11 6
30 10 5
41 8 6
55 10 6
40 9 6
39 8 6
66 10 7
38 11 6
38 7 6
40 8 6
51 11 6
42 9 6
46 9 6
43 10 6
44 9 6
38 8 6
46 11 6
42 9 6
47 10 6
44 10 6
43 11 6
40 8 6
31 11 5
40 11 6
49 9 6
48 11 6
37 8 6
45 8 6
38 9 6
40 9 6
44 8 6
42 10 6
34 8 6
36 9 6
38 10 6
27 11 5
36 9 6
46 10 6
27 7 5
30 7 5
49 11 6
48 10 6
50 11 6
47 10 6
41 9 6
24 7 5
38 10 6
39 8 6
50 11 6
40 9 6
36 9 6
41 9 6
41 10 6
41 9 6
51 8 6
41 14 6
44 9 6
39 10 6
42 8 6
38 8 6
40 8 6
52 8 6
35 8 6
44 9 6
37 9 6
36 8 6
50 9 6
30 7 5
31 9 5
44 10 6
42 10 6
41 11 6
52 10 6
39 9 6
39 9 6
54 12 6
43 10 6
30 8 5
32 8 6
40 9 6
42 10 6
41 11 6
43 10 6
57 11 6
46 11 6
41 8 6
29 9 5
35 8 6
37 9 6
37 8 6
37 10 6
38 10 6
45 11 6
33 9 6
35 10 6
41 8 6
42 11 6
43 10 6
51 9 6
41 10 6
52 9 6
43 9 6
62 11 6
30 7 5
48 9 6
38 10 6
38 9 6
53 10 6
53 9 6
47 9 6
48 9 6
38 8 6
46 9 6
48 8 6
43 10 6
42 8 6
41 14 6
47 9 6
34 9 6
42 11 6
43 9 6
25 7 5
35 8 6
29 9 5
42 8 6
36 10 6
33 8 6
45 9 6
35 9 6
33 9 6
37 8 6
48 11 6
46 10 6
36 14 6
33 7 6
63 10 6
34 9 6
32 9 6
46 9 6
32 9 6
26 8 5
38 13 6
33 8 6
35 9 6
34 10 6
58 9 6
36 9 6
40 9 6
60 10 6
43 11 6
35 9 6
44 9 6
38 10 6
39 9 6
30 8 5
36 10 6
39 10 6
37 10 6
42 9 6
44 11 6
27 7 5
31 10 5
43 10 6
32 8 6
44 10 6
34 9 6
50 9 6
40 10 6
53 9 6
40 10 6
56 9 6
42 12 6
36 8 6
41 9 6
43 9 6
49 9 6
39 8 6
44 8 6
37 8 6
36 10 6
37 9 6
33 9 6
54 9 6
41 8 6
48 9 6
36 8 6
28 7 5
39 7 6
43 7 6
47 10 6
43 10 6
42 8 6
30 8 5
34 9 6
39 11 6
40 11 6
30 7 5
37 7 6
38 9 6
44 7 6
31 9 5
30 9 5
32 8 6
38 8 6
40 11 6
37 11 6
32 9 6
32 9 6
29 7 5
42 8 6
36 9 6
31 9 5
37 9 6
9 6 4
34 8 6
41 8 6
40 9 6
35 7 6
47 9 6
33 7 6
38 8 6
32 7 6
41 10 6
49 12 6
46 9 6
43 11 6
28 9 5
34 8 6
44 9 6
36 9 6
29 10 5
35 9 6
44 9 6
33 8 6
38 9 6
39 11 6
43 8 6
33 10 6
40 8 6
28 7 5
43 8 6
38 8 6
36 9 6
39 9 6
51 9 6
33 11 6
36 9 6
40 9 6
36 7 6
42 11 6
39 10 6
33 9 6
27 7 5
34 10 6
34 9 6
44 10 6
42 8 6
36 9 6
41 8 6
34 8 6
30 12 5
23 8 5
36 8 6
32 8 6
41 7 6
31 8 5
27 9 5
32 13 6
48 10 6
29 8 5
30 8 5
36 8 6
38 9 6
26 10 5
33 9 6
50 9 6
30 11 5
18 7 5
30 9 5
36 10 6
38 11 6
36 10 6
36 12 6
31 10 5
38 7 6
31 8 5
42 11 6
38 10 6
35 8 6
29 9 5
45 11 6
44 10 6
42 10 6
28 9 5
37 9 6
39 9 6
32 9 6
31 8 5
45 8 6
39 8 6
33 9 6
43 10 6
42 9 6
31 8 5
31 12 5
37 9 6
36 9 6
28 8 5
25 9 5
35 9 6
41 7 6
36 11 6
35 8 6
44 9 6
45 8 6
39 8 6
43 8 6
37 8 6
30 9 5
36 9 6
40 10 6
54 10 6
36 8 6
38 9 6
36 8 6
42 10 6
36 9 6
34 10 6
40 8 6
36 9 6
44 9 6
43 9 6
29 11 5
34 9 6
36 10 6
35 8 6
30 7 5
34 10 6
41 10 6
30 8 5
31 11 5
49 9 6
31 9 5
36 8 6
38 9 6
31 7 5
44 10 6
38 8 6
39 8 6
50 12 6
35 7 6
29 9 5
34 9 6
39 8 6
39 9 6
43 8 6
26 10 5
43 8 6
35 11 6
37 8 6
33 8 6
33 9 6
44 8 6
31 11 5
27 7 5
44 9 6
47 11 6
33 10 6
37 9 6
35 7 6
38 8 6
34 10 6
40 8 6
36 11 6
27 8 5
34 10 6
33 7 6
31 8 5
27 7 5
27 10 5
27 10 5
40 8 6
31 9 5
30 9 5
36 9 6
38 13 6
27 7 5
25 9 5
37 11 6
29 8 5
33 7 6
39 9 6
29 8 5
25 8 5
32 8 6
30 9 5
36 8 6
45 9 6
33 8 6
28 7 5
46 10 6
16 8 5
24 6 5
32 7 6
17 6 5
31 9 5
21 8 5
32 9 6
21 7 5
36 9 6
38 11 6
40 8 6
32 10 6
33 10 6
27 10 5
35 8 6
30 9 5
35 7 6
29 7 5
39 8 6
31 7 5
31 8 5
43 11 6
28 11 5
29 7 5
25 8 5
32 8 6
32 8 6
35 8 6
38 9 6
34 8 6
39 9 6
32 8 6
29 7 5
32 7 6
34 9 6
40 13 6
39 10 6
31 7 5
38 9 6
27 7 5
28 7 5
35 8 6
31 8 5
31 10 5
37 8 6
29 7 5
33 9 6
36 9 6
27 8 5
33 8 6
37 9 6
31 10 5
34 9 6
35 12 6
42 10 6
32 7 6
44 9 6
20 8 5
24 8 5
31 9 5
38 7 6
26 8 5
30 8 5
38 9 6
26 8 5
41 10 6
30 8 5
25 7 5
41 8 6
25 7 5
26 8 5
29 7 5
20 7 5
28 9 5
24 8 5
33 9 6
23 8 5
27 8 5
27 7 5
28 8 5
26 9 5
39 8 6
25 9 5
34 10 6
32 8 6
25 9 5
34 9 6
33 9 6
41 8 6
30 10 5
29 8 5
28 7 5
27 10 5
26 7 5
34 11 6
29 7 5
33 7 6
26 8 5
46 8 6
27 8 5
32 9 6
35 10 6
30 8 5
29 7 5
28 7 5
36 8 6
38 11 6
30 7 5
43 9 6
35 7 6
33 7 6
42 8 6
30 8 5
27 8 5
40 11 6
35 10 6
35 9 6
27 7 5
34 10 6
23 7 5
27 8 5
26 7 5
28 7 5
27 9 5
30 7 5
25 10 5
32 10 6
32 9 6
20 7 5
43 9 6
38 8 6
26 9 5
35 7 6
37 10 6
23 8 5
22 9 5
26 8 5
43 11 6
32 8 6
25 8 5
22 7 5
21 7 5
33 10 6
31 8 5
45 8 6
28 8 5
48 10 6
23 7 5
25 7 5
33 8 6
22 7 5
28 9 5
43 9 6
28 7 5
21 8 5
31 10 5
26 8 5
41 9 6
32 11 6
35 9 6
30 8 5
26 7 5
33 8 6
26 8 5
26 8 5
29 8 5
29 9 5
26 8 5
41 8 6
31 12 5
31 9 5
28 7 5
30 8 5
32 8 6
33 8 6
34 8 6
31 9 5
22 8 5
38 9 6
35 10 6
28 8 5
35 8 6
29 8 5
33 7 6
34 10 6
54 13 6
25 9 5
29 8 5
34 10 6
38 8 6
27 9 5
38 10 6
37 9 6
37 10 6
32 9 6
28 8 5
37 7 6
26 9 5
35 9 6
37 7 6
29 9 5
21 8 5
29 9 5
40 10 6
37 9 6
33 10 6
31 8 5
27 8 5
36 8 6
29 9 5
28 9 5
32 9 6
31 7 5
31 8 5
32 9 6
34 8 6
32 11 6
25 10 5
33 10 6
31 8 5
25 9 5
21 7 5
27 7 5
25 8 5
34 9 6
27 7 5
25 9 5
33 8 6
28 10 5
43 10 6
38 7 6
33 7 6
26 9 5
26 6 5
21 8 5
24 8 5
29 8 5
23 7 5
24 7 5
29 10 5
32 9 6
29 7 5
27 10 5
28 9 5
31 9 5
36 10 6
24 10 5
30 8 5
25 8 5
32 8 6
28 7 5
27 10 5
35 9 6
31 8 5
26 8 5
25 8 5
44 11 6
29 7 5
31 9 5
24 7 5
37 8 6
35 10 6
54 8 6
21 7 5
27 10 5
33 12 6
29 10 5
33 9 6
25 8 5
13 6 4
33 8 6
24 9 5
29 10 5
26 10 5
29 8 5
30 8 5
27 10 5
30 8 5
32 8 6
34 11 6
28 9 5
32 9 6
27 8 5
31 15 5
29 9 5
32 11 6
24 7 5
29 7 5
35 8 6
29 10 5
29 7 5
19 9 5
22 9 5
24 12 5
30 8 5
29 10 5
27 12 5
36 8 6
25 7 5
25 9 5
29 7 5
29 8 5
23 7 5
29 7 5
37 12 6
17 6 5
29 9 5
36 10 6
20 10 5
26 8 5
24 8 5
24 7 5
24 7 5
35 9 6
26 8 5
30 7 5
49 10 6
23 7 5
26 8 5
22 8 5
28 7 5
25 9 5
33 8 6
20 8 5
29 7 5
29 8 5
25 9 5
31 7 5
39 9 6
24 8 5
24 7 5
30 11 5
35 8 6
26 8 5
32 8 6
26 10 5
26 10 5
29 7 5
25 9 5
25 10 5
38 9 6
25 7 5
20 8 5
27 7 5
23 7 5
16 7 5
23 7 5
54 9 6
24 6 5
27 9 5
32 9 6
27 8 5
24 7 5
28 8 5
26 9 5
23 7 5
28 7 5
31 11 5
15 8 4
36 9 6
32 9 6
22 7 5
26 8 5
27 8 5
28 10 5
32 10 6
23 8 5
32 7 6
25 10 5
30 8 5
36 10 6
29 8 5
36 7 6
34 7 6
24 7 5
56 9 6
28 7 5
31 10 5
26 10 5
31 8 5
21 7 5
37 8 6
18 8 5
32 8 6
31 7 5
30 8 5
25 9 5
21 7 5
25 7 5
28 7 5
26 7 5
30 9 5
25 8 5
25 7 5
25 10 5
26 8 5
33 9 6
22 8 5
29 10 5
44 9 6
26 8 5
27 7 5
27 10 5
29 9 5
32 9 6
18 6 5
22 9 5
25 8 5
20 7 5
26 9 5
27 9 5
25 9 5
24 8 5
27 8 5
31 8 5
32 10 6
37 9 6
26 8 5
23 7 5
28 9 5
26 9 5
26 8 5
24 7 5
20 7 5
23 7 5
26 11 5
20 9 5
29 9 5
29 8 5
29 8 5
35 9 6
17 7 5
64 10 7
25 7 5
24 8 5
19 7 5
21 6 5
26 7 5
22 7 5
22 8 5
20 8 5
21 6 5
22 6 5
30 9 5
25 10 5
27 9 5
21 8 5
15 6 4
26 10 5
29 7 5
19 6 5
26 7 5
19 7 5
29 9 5
13 6 4
27 8 5
20 7 5
18 8 5
29 7 5
38 11 6
31 8 5
29 8 5
34 8 6
22 9 5
22 10 5
22 8 5
29 8 5
19 7 5
34 8 6
25 10 5
23 7 5
34 9 6
20 7 5
23 7 5
32 8 6
24 8 5
26 11 5
28 8 5
31 8 5
24 9 5
36 9 6
40 9 6
27 9 5
25 8 5
19 6 5
35 12 6
18 7 5
22 7 5
29 8 5
27 9 5
21 8 5
25 9 5
31 8 5
35 9 6
29 10 5
23 7 5
32 9 6
22 9 5
34 11 6
22 8 5
19 7 5
26 9 5
31 8 5
25 10 5
23 7 5
16 7 5
20 6 5
31 7 5
41 8 6
29 9 5
31 8 5
22 9 5
34 7 6
37 9 6
31 8 5
31 8 5
24 7 5
21 9 5
25 8 5
26 8 5
29 7 5
27 8 5
23 7 5
29 9 5
23 8 5
27 8 5
28 8 5
25 7 5
18 8 5
25 7 5
29 10 5
24 10 5
20 7 5
25 7 5
26 7 5
30 9 5
32 8 6
22 8 5
22 8 5
20 7 5
27 10 5
17 9 5
18 7 5
19 8 5
25 7 5
18 8 5
26 7 5
20 9 5
30 7 5
25 9 5
22 6 5
30 8 5
22 7 5
24 9 5
18 7 5
24 8 5
27 7 5
28 9 5
25 7 5
33 9 6
22 6 5
24 7 5
37 8 6
21 7 5
25 8 5
33 9 6
19 6 5
19 8 5
20 9 5
27 10 5
24 7 5
25 9 5
18 6 5
17 7 5
18 9 5
27 9 5
27 8 5
25 7 5
26 7 5
32 9 6
26 11 5
39 9 6
29 10 5
31 7 5
22 7 5
23 8 5
30 9 5
24 7 5
28 8 5
24 7 5
24 7 5
21 9 5
22 6 5
18 7 5
26 9 5
19 9 5
22 8 5
29 8 5
25 7 5
25 8 5
28 8 5
33 7 6
25 8 5
22 8 5
23 7 5
26 9 5
15 7 4
27 8 5
18 7 5
28 8 5
21 8 5
19 6 5
22 7 5
30 7 5
19 6 5
28 8 5
23 7 5
23 7 5
26 8 5
29 9 5
22 7 5
26 10 5
30 7 5
30 7 5
42 9 6
29 10 5
24 8 5
24 7 5
21 6 5
20 6 5
25 9 5
25 11 5
29 7 5
34 7 6
28 8 5
22 6 5
26 7 5
21 6 5
20 6 5
27 7 5
24 7 5
28 7 5
24 7 5
20 7 5
25 9 5
22 7 5
27 7 5
32 8 6
21 9 5
23 7 5
27 7 5
24 9 5
23 8 5
24 8 5
24 7 5
30 8 5
22 6 5
22 8 5
28 9 5
21 7 5
28 9 5
20 8 5
20 7 5
28 9 5
16 6 5
18 7 5
17 7 5
25 8 5
20 9 5
37 8 6
33 8 6
20 8 5
16 7 5
17 7 5
23 7 5
17 8 5
17 8 5
18 7 5
24 7 5
25 7 5
28 7 5
22 8 5
15 7 4
23 8 5
32 11 6
21 7 5
21 7 5
34 9 6
25 8 5
24 8 5
26 7 5
25 10 5
32 7 6
27 8 5
23 8 5
23 10 5
36 8 6
22 7 5
26 7 5
23 8 5
25 8 5
17 8 5
20 7 5
20 7 5
21 6 5
22 8 5
43 9 6
26 7 5
21 7 5
20 6 5
18 7 5
22 7 5
36 9 6
24 8 5
22 7 5
29 8 5
26 9 5
23 7 5
31 6 5
20 9 5
37 10 6
33 9 6
27 8 5
21 8 5
21 6 5
24 8 5
22 7 5
17 6 5
33 8 6
22 7 5
17 6 5
24 8 5
19 7 5
23 7 5
17 7 5
23 13 5
19 7 5
24 7 5
28 8 5
26 8 5
28 7 5
21 8 5
22 6 5
22 6 5
28 7 5
24 8 5
27 8 5
22 9 5
23 9 5
19 9 5
24 8 5
29 8 5
23 9 5
18 8 5
24 7 5
28 7 5
27 8 5
18 6 5
20 8 5
31 8 5
30 7 5
26 8 5
33 10 6
24 7 5
24 7 5
25 7 5
18 6 5
27 8 5
27 9 5
25 6 5
18 8 5
22 9 5
27 8 5
23 9 5
21 7 5
26 8 5
21 7 5
20 6 5
27 7 5
24 7 5
23 8 5
15 6 4
14 6 4
24 7 5
23 9 5
13 5 4
24 8 5
18 9 5
26 7 5
29 9 5
29 8 5
20 8 5
27 11 5
25 9 5
18 5 5
17 7 5
19 7 5
20 6 5
18 7 5
20 8 5
28 11 5
18 6 5
24 9 5
33 9 6
22 7 5
33 9 6
24 7 5
17 6 5
29 9 5
20 6 5
22 12 5
26 8 5
28 8 5
20 6 5
22 7 5
22 7 5
25 9 5
25 7 5
20 9 5
30 8 5
24 7 5
16 7 5
22 9 5
17 8 5
18 7 5
19 8 5
23 6 5
22 7 5
17 6 5
17 7 5
21 10 5
22 7 5
26 9 5
14 7 4
33 9 6
22 9 5
23 8 5
23 9 5
20 7 5
19 9 5
18 9 5
24 6 5
22 8 5
23 7 5
28 7 5
25 7 5
25 9 5
19 6 5
25 8 5
13 6 4
15 10 4
21 7 5
24 9 5
23 8 5
18 10 5
16 6 5
19 7 5
22 8 5
25 7 5
21 9 5
31 9 5
28 8 5
27 11 5
19 8 5
19 9 5
24 9 5
26 8 5
18 6 5
23 8 5
23 7 5
24 6 5
16 10 5
24 9 5
19 6 5
26 7 5
19 10 5
22 7 5
17 6 5
20 7 5
19 8 5
23 7 5
19 8 5
44 9 6
27 8 5
17 7 5
34 8 6
19 8 5
25 9 5
22 8 5
20 7 5
23 7 5
21 8 5
18 7 5
20 7 5
22 8 5
22 8 5
22 7 5
25 7 5
19 7 5
23 7 5
21 7 5
23 6 5
21 8 5
14 6 4
15 5 4
23 8 5
23 9 5
21 8 5
21 7 5
22 8 5
18 6 5
12 7 4
20 10 5
20 7 5
22 9 5
14 6 4
18 6 5
22 10 5
17 8 5
15 5 4
18 7 5
15 6 4
22 7 5
25 7 5
13 8 4
15 6 4
18 10 5
17 7 5
17 6 5
14 7 4
20 8 5
20 7 5
23 9 5
20 8 5
21 7 5
19 9 5
16 7 5
16 7 5
19 6 5
17 8 5
14 6 4
19 7 5
17 5 5
15 8 4
17 6 5
18 6 5
19 8 5
15 6 4
22 8 5
16 8 5
18 7 5
16 6 5
23 7 5
19 6 5
27 6 5
18 7 5
23 8 5
16 7 5
22 9 5
15 9 4
22 8 5
26 7 5
25 10 5
17 7 5
22 7 5
22 7 5
20 6 5
23 9 5
29 8 5
32 8 6
24 8 5
28 7 5
25 8 5
27 9 5
20 7 5
25 8 5
21 7 5
25 8 5
19 9 5
23 8 5
24 6 5
19 7 5
18 9 5
22 7 5
25 7 5
14 7 4
22 10 5
26 8 5
26 8 5
16 8 5
10 5 4
20 7 5
16 6 5
16 7 5
21 6 5
20 8 5
27 7 5
28 7 5
20 10 5
21 8 5
17 8 5
19 6 5
26 8 5
12 6 4
20 7 5
24 8 5
17 8 5
20 6 5
18 8 5
17 6 5
23 9 5
29 8 5
25 8 5
20 7 5
21 6 5
23 8 5
16 6 5
19 8 5
18 6 5
25 9 5
22 8 5
29 8 5
22 8 5
18 8 5
22 8 5
17 6 5
14 7 4
30 7 5
20 8 5
16 6 5
24 7 5
16 7 5
19 7 5
23 8 5
23 9 5
18 7 5
20 8 5
20 7 5
20 6 5
12 5 4
15 6 4
17 7 5
18 9 5
17 10 5
22 9 5
17 11 5
12 5 4
19 6 5
27 8 5
20 7 5
20 9 5
20 6 5
16 6 5
18 7 5
13 7 4
14 6 4
24 7 5
18 9 5
15 8 4
17 7 5
21 7 5
18 8 5
28 7 5
15 6 4
22 6 5
18 8 5
19 9 5
19 10 5
16 7 5
21 7 5
17 6 5
14 5 4
20 8 5
19 7 5
19 6 5
28 10 5
17 7 5
23 8 5
15 6 4
19 6 5
12 5 4
18 7 5
17 7 5
20 9 5
13 7 4
14 6 4
21 7 5
17 7 5
22 6 5
20 7 5
10 4 4
24 7 5
20 8 5
20 10 5
16 8 5
14 6 4
19 8 5
34 7 6
20 7 5
16 6 5
17 10 5
16 7 5
15 6 4
20 6 5
20 9 5
15 6 4
13 6 4
20 9 5
27 7 5
16 7 5
21 8 5
19 6 5
16 7 5
24 9 5
24 9 5
14 8 4
13 6 4
18 6 5
17 8 5
17 7 5
22 8 5
13 5 4
14 7 4
18 8 5
21 8 5
28 9 5
17 7 5
23 8 5
18 9 5
16 7 5
16 5 5
21 10 5
18 7 5
14 7 4
15 6 4
26 9 5
13 8 4
23 9 5
14 6 4
16 7 5
23 8 5
16 8 5
13 7 4
21 7 5
19 7 5
26 8 5
18 6 5
25 7 5
16 6 5
24 8 5
19 7 5
14 6 4
19 8 5
14 5 4
20 9 5
17 6 5
23 8 5
12 6 4
13 6 4
20 8 5
23 9 5
25 8 5
22 9 5
29 9 5
20 7 5
18 7 5
18 6 5
17 6 5
17 7 5
15 8 4
15 6 4
12 6 4
13 6 4
14 5 4
18 6 5
17 7 5
11 5 4
22 7 5
10 5 4
17 6 5
13 7 4
16 6 5
24 10 5
18 7 5
19 8 5
18 6 5
18 7 5
18 6 5
25 8 5
20 7 5
19 8 5
17 6 5
19 8 5
24 6 5
21 8 5
20 10 5
15 7 4
19 6 5
19 8 5
16 8 5
14 6 4
14 5 4
16 6 5
19 8 5
16 6 5
18 7 5
26 7 5
17 6 5
16 6 5
13 7 4
16 7 5
18 7 5
16 6 5
11 6 4
23 6 5
20 8 5
18 6 5
23 9 5
19 6 5
19 7 5
18 9 5
15 6 4
17 5 5
17 9 5
15 6 4
26 8 5
19 8 5
27 10 5
19 7 5
20 8 5
22 10 5
25 8 5
19 9 5
19 7 5
17 7 5
10 6 4
19 8 5
26 7 5
16 7 5
24 7 5
19 8 5
13 6 4
16 7 5
18 8 5
19 8 5
20 9 5
18 7 5
20 9 5
21 6 5
16 6 5
17 8 5
16 8 5
16 7 5
20 10 5
17 7 5
12 7 4
16 7 5
18 8 5
17 7 5
17 9 5
22 8 5
14 5 4
19 6 5
16 6 5
12 8 4
24 7 5
16 7 5
14 6 4
10 5 4
13 6 4
19 6 5
24 9 5
22 8 5
15 7 4
19 6 5
16 8 5
25 7 5
22 6 5
15 5 4
19 8 5
23 7 5
16 7 5
21 8 5
13 6 4
14 5 4
16 6 5
15 7 4
15 6 4
15 8 4
16 7 5
21 7 5
16 8 5
23 8 5
20 9 5
14 5 4
18 6 5
9 5 4
14 6 4
17 6 5
15 6 4
17 7 5
20 8 5
27 8 5
13 6 4
18 9 5
12 6 4
16 7 5
16 10 5
25 8 5
15 6 4
14 6 4
17 7 5
19 8 5
18 7 5
17 9 5
20 7 5
13 6 4
17 7 5
18 7 5
19 7 5
14 10 4
14 6 4
22 7 5
14 9 4
18 7 5
19 8 5
13 5 4
13 6 4
14 6 4
15 7 4
19 8 5
13 6 4
20 7 5
27 9 5
17 8 5
22 9 5
16 6 5
17 10 5
16 8 5
14 7 4
14 6 4
16 7 5
16 8 5
15 7 4
13 6 4
10 5 4
16 7 5
16 6 5
18 6 5
12 5 4
13 7 4
22 7 5
17 8 5
18 7 5
15 6 4
16 7 5
19 8 5
11 5 4
11 5 4
9 5 4
19 8 5
14 6 4
10 6 4
18 7 5
14 7 4
14 7 4
18 7 5
14 7 4
18 8 5
21 8 5
21 9 5
13 6 4
16 6 5
22 7 5
13 6 4
16 6 5
17 7 5
17 6 5
14 7 4
13 7 4
16 7 5
15 6 4
19 8 5
12 7 4
12 6 4
19 7 5
20 7 5
19 8 5
18 7 5
27 9 5
19 6 5
20 8 5
21 7 5
18 6 5
15 5 4
11 5 4
22 6 5
23 8 5
15 7 4
13 7 4
20 9 5
15 6 4
15 5 4
16 7 5
17 7 5
21 9 5
16 6 5
14 7 4
12 9 4
19 6 5
18 7 5
15 5 4
15 6 4
13 5 4
10 6 4
19 7 5
18 7 5
18 7 5
18 8 5
13 6 4
22 7 5
14 8 4
11 6 4
15 8 4
17 7 5
20 8 5
18 8 5
18 7 5
12 7 4
10 5 4
9 6 4
19 8 5
13 7 4
18 7 5
17 7 5
16 6 5
14 6 4
18 7 5
12 5 4
14 6 4
12 7 4
19 7 5
18 9 5
18 6 5
17 5 5
16 5 5
14 6 4
17 10 5
16 7 5
12 8 4
8 5 4
16 7 5
16 6 5
15 6 4
14 7 4
19 10 5
20 7 5
25 10 5
13 7 4
16 8 5
9 5 4
14 7 4
20 6 5
17 5 5
13 6 4
17 6 5
18 9 5
14 7 4
14 7 4
16 7 5
14 6 4
19 6 5
12 5 4
22 7 5
13 7 4
12 7 4
19 8 5
18 6 5
25 8 5
12 7 4
13 8 4
18 6 5
17 6 5
10 5 4
13 7 4
13 7 4
15 6 4
13 5 4
17 9 5
19 6 5
12 6 4
10 6 4
14 6 4
16 7 5
19 6 5
16 7 5
12 5 4
13 5 4
15 6 4
15 9 4
11 6 4
19 9 5
17 8 5
13 6 4
15 6 4
11 6 4
23 6 5
12 7 4
17 6 5
15 7 4
13 5 4
14 6 4
10 5 4
16 8 5
13 6 4
12 6 4
21 9 5
19 7 5
13 7 4
12 7 4
20 6 5
17 7 5
11 5 4
12 7 4
12 5 4
11 7 4
12 8 4
14 6 4
13 6 4
11 6 4
15 6 4
14 8 4
15 6 4
13 6 4
13 7 4
11 7 4
17 8 5
14 6 4
13 7 4
12 5 4
10 6 4
8 5 4
11 5 4
10 7 4
12 6 4
16 6 5
12 4 4
11 5 4
13 6 4
17 6 5
13 7 4
13 7 4
12 6 4
15 6 4
9 6 4
12 4 4
11 5 4
14 7 4
13 6 4
13 8 4
12 6 4
12 5 4
21 8 5
19 6 5
10 6 4
20 6 5
13 7 4
11 4 4
21 7 5
23 10 5
18 10 5
16 7 5
14 7 4
18 9 5
17 7 5
10 4 4
18 7 5
18 6 5
10 6 4
13 6 4
11 6 4
14 5 4
14 7 4
12 6 4
21 9 5
15 5 4
14 7 4
11 5 4
12 6 4
11 6 4
12 7 4
14 8 4
12 8 4
18 6 5
15 7 4
17 7 5
17 7 5
13 5 4
15 7 4
13 5 4
11 5 4
15 7 4
12 6 4
18 7 5
12 6 4
15 8 4
13 5 4
13 6 4
12 6 4
16 8 5
17 7 5
16 7 5
11 5 4
23 9 5
13 7 4
17 6 5
11 6 4
17 8 5
15 8 4
11 6 4
13 7 4
15 6 4
12 7 4
16 9 5
10 4 4
14 8 4
10 6 4
12 6 4
11 5 4
10 7 4
15 5 4
13 6 4
12 7 4
12 8 4
12 5 4
16 6 5
9 6 4
11 6 4
13 6 4
13 7 4
14 6 4
14 8 4
13 6 4
13 6 4
11 5 4
13 7 4
11 6 4
17 7 5
13 6 4
13 5 4
11 6 4
19 6 5
9 4 4
10 5 4
18 7 5
12 6 4
16 6 5
12 6 4
13 9 4
12 6 4
12 6 4
12 6 4
18 7 5
12 6 4
16 6 5
8 4 4
11 5 4
13 7 4
12 6 4
10 5 4
12 7 4
9 5 4
10 6 4
13 6 4
14 6 4
12 6 4
12 5 4
11 5 4
26 8 5
19 6 5
19 6 5
12 5 4
14 6 4
13 7 4
13 5 4
13 6 4
10 5 4
14 6 4
13 5 4
17 6 5
18 6 5
11 6 4
10 4 4
15 8 4
11 8 4
12 5 4
7 4 3
10 5 4
22 7 5
9 4 4
14 5 4
11 6 4
14 6 4
19 7 5
14 6 4
12 5 4
12 6 4
10 6 4
17 7 5
14 7 4
16 7 5
15 7 4
10 5 4
11 8 4
13 6 4
8 5 4
14 7 4
15 8 4
12 5 4
13 7 4
11 7 4
11 6 4
11 5 4
10 5 4
13 7 4
14 7 4
13 6 4
12 6 4
14 5 4
10 7 4
16 7 5
15 6 4
15 7 4
12 7 4
15 7 4
12 7 4
9 5 4
11 6 4
7 6 3
11 6 4
16 6 5
14 8 4
9 7 4
13 8 4
8 4 4
10 6 4
12 7 4
11 7 4
12 7 4
13 7 4
9 6 4
10 6 4
12 6 4
13 7 4
12 6 4
12 6 4
14 5 4
13 5 4
12 5 4
14 7 4
10 6 4
11 6 4
7 4 3
14 6 4
9 5 4
11 7 4
14 8 4
18 7 5
11 6 4
19 8 5
16 7 5
11 6 4
16 8 5
8 5 4
11 6 4
15 7 4
11 6 4
11 5 4
18 9 5
14 7 4
12 6 4
14 7 4
11 5 4
9 6 4
14 6 4
8 4 4
11 6 4
8 4 4
7 4 3
9 6 4
15 8 4
9 6 4
9 5 4
14 7 4
12 7 4
7 4 3
11 5 4
9 5 4
12 6 4
8 4 4
9 5 4
18 6 5
7 4 3
11 6 4
10 8 4
11 6 4
14 6 4
11 6 4
8 5 4
9 6 4
13 7 4
10 5 4
10 5 4
10 6 4
9 5 4
10 5 4
9 5 4
14 8 4
9 5 4
11 6 4
12 8 4
14 7 4
9 8 4
9 5 4
12 6 4
12 5 4
10 6 4
15 5 4
15 7 4
12 6 4
10 5 4
12 6 4
11 6 4
12 7 4
10 5 4
9 4 4
13 6 4
8 7 4
11 5 4
11 7 4
11 5 4
22 7 5
10 6 4
12 8 4
14 8 4
7 4 3
8 7 4
11 5 4
9 6 4
10 5 4
12 6 4
9 5 4
10 6 4
16 9 5
8 4 4
12 6 4
11 6 4
8 5 4
8 5 4
11 7 4
10 4 4
12 5 4
10 6 4
11 6 4
12 5 4
12 5 4
10 6 4
11 6 4
12 8 4
15 7 4
8 5 4
13 7 4
9 6 4
6 4 3
9 4 4
11 4 4
12 5 4
10 5 4
10 5 4
11 6 4
14 6 4
9 5 4
12 7 4
10 5 4
22 6 5
17 7 5
9 5 4
15 6 4
7 6 3
10 6 4
11 5 4
8 4 4
8 5 4
12 7 4
11 5 4
15 7 4
14 5 4
8 5 4
7 5 3
12 6 4
8 6 4
6 5 3
12 5 4
7 5 3
13 5 4
6 3 3
8 5 4
6 4 3
14 6 4
11 8 4
13 7 4
13 8 4
13 6 4
10 5 4
7 5 3
10 6 4
8 5 4
13 8 4
13 6 4
10 5 4
9 7 4
10 5 4
9 4 4
10 6 4
8 4 4
11 7 4
12 6 4
10 5 4
10 5 4
12 5 4
12 7 4
10 6 4
8 5 4
10 6 4
9 5 4
11 7 4
11 6 4
8 6 4
10 6 4
9 5 4
12 7 4
12 5 4
10 6 4
11 6 4
13 6 4
7 5 3
10 5 4
10 6 4
10 6 4
10 7 4
10 5 4
9 5 4
7 5 3
11 6 4
8 4 4
9 8 4
16 6 5
9 5 4
5 4 3
8 4 4
7 6 3
9 5 4
8 4 4
12 8 4
8 5 4
8 4 4
12 6 4
9 4 4
11 6 4
7 5 3
14 5 4
9 5 4
8 5 4
9 5 4
10 6 4
8 4 4
6 4 3
10 7 4
8 6 4
9 6 4
5 3 3
9 4 4
6 5 3
10 6 4
11 5 4
6 4 3
8 4 4
10 6 4
6 4 3
14 6 4
10 5 4
10 5 4
9 4 4
9 4 4
8 6 4
10 7 4
13 6 4
10 4 4
9 5 4
12 6 4
11 5 4
6 5 3
7 4 3
7 5 3
6 4 3
11 7 4
9 5 4
6 4 3
10 5 4
10 4 4
11 6 4
7 6 3
6 5 3
8 7 4
9 5 4
8 7 4
6 4 3
8 6 4
9 5 4
10 4 4
14 6 4
9 6 4
7 6 3
9 6 4
5 4 3
11 6 4
7 5 3
7 4 3
10 5 4
5 4 3
9 7 4
6 4 3
6 5 3
9 4 4
7 5 3
10 6 4
11 5 4
5 5 3
10 5 4
7 3 3
9 4 4
7 5 3
6 4 3
8 6 4
5 3 3
7 4 3
6 5 3
15 10 4
7 5 3
9 6 4
7 6 3
12 5 4
6 4 3
8 5 4
8 5 4
5 3 3
6 4 3
10 5 4
10 5 4
8 6 4
10 5 4
6 3 3
8 4 4
7 4 3
7 4 3
7 4 3
6 4 3
11 8 4
6 4 3
6 4 3
6 4 3
6 5 3
7 7 3
9 4 4
6 4 3
5 5 3
10 4 4
8 5 4
12 7 4
13 5 4
6 4 3
9 5 4
7 4 3
10 6 4
6 5 3
7 4 3
5 3 3
7 5 3
8 5 4
8 4 4
7 4 3
7 5 3
8 5 4
7 5 3
13 5 4
6 3 3
8 5 4
6 4 3
10 4 4
8 4 4
7 3 3
9 4 4
5 5 3
4 3 3
5 4 3
5 4 3
9 7 4
6 3 3
6 4 3
7 6 3
8 4 4
5 3 3
6 4 3
5 4 3
7 5 3
8 5 4
9 7 4
8 7 4
6 4 3
5 5 3
6 4 3
10 9 4
6 4 3
8 5 4
5 4 3
11 6 4
8 7 4
5 4 3
11 6 4
7 4 3
7 5 3
5 4 3
6 4 3
5 4 3
5 4 3
6 5 3
9 6 4
6 4 3
7 5 3
6 5 3
6 5 3
6 6 3
9 6 4
7 5 3
8 4 4
9 5 4
5 4 3
6 4 3
8 6 4
6 4 3
7 5 3
6 3 3
7 5 3
6 5 3
6 6 3
4 3 3
4 3 3
5 4 3
3 3 2
3 2 2
8 5 4
6 3 3
7 4 3
6 3 3
5 3 3
6 5 3
7 4 3
4 4 3
3 3 2
2 2 2
5 4 3
9 6 4
5 3 3
8 5 4
6 4 3
5 4 3
5 4 3
5 4 3
5 3 3
3 2 2
2 2 2
2 2 2
4 4 3
4 3 3
4 3 3
5 4 3
6 4 3
4 3 3
4 3 3
3 2 2
4 3 3
3 3 2
5 3 3
2 2 2
3 3 2
5 3 3
6 5 3
1 1 1
2 2 2
2 2 2
4 3 3
2 2 2
8 6 4
2 2 2
3 3 2
2 2 2
1 1 1
3 3 2
3 3 2
1 1 1
2 2 2
2 2 2
1 1 1

